1001 Ways of Scenario Generation for Testing of Self-driving Cars: A Survey

Scenario generation is one of the essential steps in scenario-based testing and, therefore, a significant part of the verification and validation of driver assistance functions and autonomous driving systems. However, the term scenario generation is used for many different methods, e.g., extraction of scenarios from naturalistic driving data or variation of scenario parameters. This survey aims to give a systematic overview of different approaches, establish different categories of scenario acquisition and generation, and show that each group of methods has typical input and output types. It shows that although the term is often used throughout literature, the evaluated methods use different inputs and the resulting scenarios differ in abstraction level and from a systematical point of view. Additionally, recent research and literature examples are given to underline this categorization.

==> figures/abstract_levels.tikz <==
\begin{tikzpicture}[sideArrow/.style={signal, font=\small, fill=#1!20, signal pointer angle=100, align=center},]

	
% Levels of Abstraction
    \tikzstyle{box}=[draw,minimum height=17pt, minimum width=255pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north]
	\node[box, align=center, anchor=north] at (0,0) (Label2){Abstraction Levels};
	
	\tikzstyle{box}=[draw,minimum height=15pt, minimum width=84pt, semithick, inner sep=0pt, outer sep=0pt, fill=black!12, anchor=north]
	\node[box, align=center, anchor=north] at ($(Label2.south) + (down:2pt) + (right:0pt)$) (LevelLog){Logical};
	
	\tikzstyle{box}=[draw, minimum height=15pt, minimum width=83pt, semithick, inner sep=0pt, outer sep=0pt, fill=black!12, anchor=north]
	\node[box, align=center, anchor=east] at ($(LevelLog.west) + (down:0pt) + (left:2pt)$) (LevelFunc){Functional};
	
	\tikzstyle{box}=[draw, minimum height=15pt, minimum width=83pt, semithick, inner sep=0pt, outer sep=0pt, fill=black!12, anchor=north]
	\node[box, align=center, anchor=west] at ($(LevelLog.east) + (down:0pt) + (right:2pt)$) (LevelConc){Concrete};
	
	
	\tikzstyle{box}=[draw,minimum height=40pt, minimum width=83pt, semithick, inner sep=2pt, outer sep=0pt,execute at begin node=\setlength{\baselineskip}{10pt},anchor=north]
	\node[box, align=center, anchor=north] at ($(LevelFunc.south) + (down:2pt) + (right:0pt)$) (LevelFuncDesc){\footnotesize Scenario description  \\ \footnotesize via linguistic notation \\ \footnotesize e.g., natural language.};
	
	\tikzstyle{box}=[draw,minimum height=40pt, minimum width=83pt, semithick, inner sep=2pt, outer sep=0pt,execute at begin node=\setlength{\baselineskip}{10pt},anchor=north]
	\node[box, align=center, anchor=north] at ($(LevelLog.south) + (down:2pt) + (right:0pt)$) (LevelLogDesc){\footnotesize Scenario description  \\ \footnotesize with help of parameter \\ \footnotesize ranges or probability \\ \footnotesize distributions.};
	
	\tikzstyle{box}=[draw,minimum height=40pt, minimum width=83pt, semithick, inner sep=2pt, outer sep=0pt,execute at begin node=\setlength{\baselineskip}{10pt},anchor=north]
	\node[box, align=center, anchor=north] at ($(LevelConc.south) + (down:2pt) + (right:0pt)$) (LevelConcDesc){\footnotesize Scenario description  \\ \footnotesize with given concrete \\ \footnotesize parameter for each \\ \footnotesize variable};
	
	\tikzstyle{box}=[draw,minimum height=45pt, minimum width=83pt, semithick, inner sep=2pt, outer sep=0pt,execute at begin node=\setlength{\baselineskip}{10pt},anchor=north]
	\node[box, align=center, anchor=north] at ($(LevelFuncDesc.south) + (down:2pt) + (right:0pt)$) (LevelFuncExp){\footnotesize Setting: intersection  \\ \footnotesize Ego vehicle takes right \\ \footnotesize turn. \\ \footnotesize Bike crosses street.};
	
	\tikzstyle{box}=[draw,minimum height=45pt, minimum width=83pt, semithick, inner sep=2pt, outer sep=0pt,execute at begin node=\setlength{\baselineskip}{10pt},anchor=north]
	\node[box, align=center, anchor=north] at ($(LevelLogDesc.south) + (down:2pt) + (right:0pt)$) (LevelLogExp){\footnotesize Lane width: \\\scriptsize $[2.5-3.5m]$  \\ \footnotesize Ego vel.: \scriptsize $[2.0-3.5\frac{m}{s}]$  \\ \footnotesize Bike vel.: \scriptsize $[1.0-2.5\frac{m}{s}]$ };
	
	\tikzstyle{box}=[draw,minimum height=45pt, minimum width=83pt, semithick, inner sep=2pt, outer sep=0pt,execute at begin node=\setlength{\baselineskip}{10pt},anchor=north]
	\node[box, align=center, anchor=north] at ($(LevelConcDesc.south) + (down:2pt) + (right:0pt)$) (LevelConcExp){\footnotesize  Lane width:\scriptsize $3.0m$  \\ \footnotesize Ego vel.: \scriptsize $2.0\frac{m}{s}$ \\ \footnotesize Bike vel.:\scriptsize $1.0\frac{m}{s}$};
	
    
    \coordinate [] (A) at (-4.5, -5.0);
  \coordinate [] (B) at (-4.5, -4.4);
  \coordinate [] (C) at (4.5, -4.4);
  \node[align=center, anchor=north] at (-3.0, -4.4) (lab1){Level of abstraction};
  
  \coordinate [] (D) at (4.5, -4.5);
  \coordinate [] (E) at (4.5, -5.1);
  \coordinate [] (F) at (-4.5, -5.1);
  \node[align=center, anchor=north] at (2.9, -4.65) (lab1){Number of scenarios};


  \draw [] (A) -- (C) -- (B) -- (A);
  \draw [] (D) -- (E) -- (F) -- (D);
	
\end{tikzpicture}
